Imaging radial velocity planets with SPHERE

We present observations with the planet finder SPHERE of a selected sample of the most promising radial velocity (RV) companions for high-contrast imaging. Using a Monte Carlo simulation to explore all the possible inclinations of the orbit of wide RV companions, we identified the systems with companions that could potentially be detected with SPHERE. We found the most favorable RV systems to observe are : HD\,142, GJ\,676, HD\,39091, HIP\,70849, and HD\,30177 and carried out observations of these systems during SPHERE Guaranteed Time Observing (GTO). To reduce the intensity of the starlight and reveal faint companions, we used Principle Component Analysis (PCA) algorithms alongside angular and spectral differential imaging. We injected synthetic planets with known flux to evaluate the self-subtraction caused by our data reduction and to determine the 5$\sigma$ contrast in the J band $vs$ separation for our reduced images. We estimated the upper limit on detectable companion mass around the selected stars from the contrast plot obtained from our data reduction. Although our observations enabled contrasts larger than 15 mag at a few tenths of arcsec from the host stars, we detected no planets. However, we were able to set upper mass limits around the stars using AMES-COND evolutionary models. We can exclude the presence of companions more massive than 25-28 \MJup around these stars, confirming the substellar nature of these RV companions.

==> referee_report_2015-07-28.txt <==
Scientific Editor's Comments:

The referee's report recommends against publication, on the grounds that the manuscript contains a large 
number of inconsistencies as well as serious flaws in the analysis which invalidate the significance of the 
non-detection. The paper does not therefore meet the standards of rigour required for publication in MNRAS.


Reviewer's Comments:

This paper discusses the non-detection of HD142Ac, a low mass companion to HD142A, which has been detected 
already in radial velocity surveys. This was searched for in a SPHERE GTO time programme, but nothing was 
detected.  By itself, the non-detection would be significant if it would result in useful limits on the 
characteristics of HD142c, but this is not clear from the manuscript.

The paper is very sloppily written, and several, if not most, of the key numbers are inconsistent in the 
text and the figures.  I will mention the glaring inconsistencies, but there are probably several more that 
I have missed.

1. Bottom of page 2, right hand column lists the mass of HD142A as 1.15 M_sun, and a distance of 25.7 +/- 0.02 
pc.  However, Table 1, at the top of page 3, lists the mass as 1.26 M_sun, and the distance as 25.7 +/- 0.3 pc 
- inconsistent error bars on the distance, and inconsistent values of mass.

2. The text at the top of page 3, left hand side (first two lines), lists the semi-major axis of HD142Ac as 
6.8 AU, or 0.26 arc seconds, and an eccentricity of 0.21.  Thus, the maximum (projected) separation of planet 
from star would be a*(1+e), and the minimum separation would be a*(1-e). These values are 0.32" and 0.21" 
respectively. Yet, the plot in Figure 1 shows a maximum separation of just above 0.4", which is physically 
impossible, and a maximum separation of 0.31", which is not apoastron - again physically impossible. So all 
of the analysis of percentage probability of detection becomes highly questionable.

Also, the simulation appears to have been done assuming a minimum mass of 46.5 M_Jup, which does not 
correspond with any of the numbers mentioned in the manuscript.

3. The vertical lines in Figures 5 and 6 correspond to a separation of 0.3", which again, does not match 
the expected separation at this epoch.

4. Although the authors stress that the age is the most important parameter in determining contrast, the 
simulations in Figure 7 (as per the figure title) seem to have been done for 2.8 Gyr, although the system 
age is listed as 2.6 Gyr in the text. Also, maximum projected separation in the simulations presented in 
Figure 7 are inconsistent with known orbital parameters (see above). The probability maximum appears at a 
separation that is physically impossible.

5. The text at the middle of page 7, right hand column, towards the end of section 5, mentions that the 
probability maximum is for a semi-major axis of 115 AU. Yet, figure 9 shows histograms of the semi-major 
axis, where the mid-point of the peak is at more than 150 AU.

6. The points in table 3 do not match the figure 8, which seems to include older data which are not mentioned 
in Table 3 (why not). The RA axis in figure 8 is incorrect, RA increases to the left! if the PA is close to 
184 degrees (PA is measured E of N), then I don't see how the points in Figure 8 match the data in Table 3.  
What are the different point symbols in Figure 8? There is no explanation.

7. Is figure 3 a collapsed image, or a single narrow wavelength slice? (channel map). If it is a collapsed 
image, is it mean or median? What wavelength range? Why are the residual speckles not streaks that scale 
radially with lambda? If single channel, why not look in broadband, where detection limits must be better? 
What wavelength is the single channel?

Apart from these glaring inconsistencies, which make this paper not worth reading, there are also serious 
flaws in the analysis presented, which much reduce the significance of the non-detection.

A. Section 5 mentions that an orbital analysis of the HD142A-B system was performed, and indicates that 
the system is rather likely to be nearly edge-on. This clearly does not rely on the new astrometric data 
point. Thus, this analysis could have been performed prior to making the SPHERE observations. This would 
have indicated that the low mass companions to HD142A are also likely to have a nearly edge-on orbital 
geometry, which would have reduced the detection probability, making the observation less meaningful in the 
first place.

B. I don't understand the upper limits to the mass derived in Figure 6.  The authors have tested against 
different spectral types for the companion, and account for the 1 sigma error in age. Yet, they ignore other 
sources of error, such as the SNR of the observations, the impact of variable (unknown) inclination, the 
amount of self-subtraction resulting from the PCA analysis etc. Surely, all sources of error need to be 
considered when accounting for the error bar in the mass determination.  The authors also derive an effective 
temperature upper limit - yet they don't explain whether this assumes a black-body approximation, or include 
possible effects of an atmosphere. Do they use the T or L spectral type in deriving this temperature?  
Does the upper limit correspond to the nominal value, or does it include the (very optimistic) error bar? 
IF so, then why only 1 sigma?

C. I don't understand what is gained by presenting the Quick-MESS simulation in Section 4. Does this provide 
any new information that was not already obtained from the contrast limits?  Why does the probability peak at 
a separation value which is unphysical?

The paper needs some proof-reading by a native English speaker, as some of the sentences make no sense 
(e.g. first sentence at top of page 2, right hand column).

Overall, given the strong inconsistencies in the text and the figures, I would like to suggest to the editor 
that this manuscript be rejected by the Journal, as it represents work that is not of sufficient quality to 
warrant publication.

==> rv_telecon_notes.txt <==
NOTES 1st Telecon RV targets

Participants: AZu, RGr, SDe, ESi, DMe, VDO, MKe, BLa, JHa, AVi, MJa

Context (AZu):
Before the beginning of the GTO we selected few (4) radial velocity planets observable with SPHERE. This selection has been made with a Monte Carlo routine, where all the orbital parameters of the planets are considered, and the inclination varies. The routine calculates the expected contrast vs separation of the planet for a selected epoch. We just selected the highest probability targets. In the wikipage you will find the report on the target selection.

4 targets have been observed: HD142A, GJ676A, HIP70849 and HD39091. For each of these targets no clear detection of the RV planet is found. There are several candidates in the field of GJ676A, HIP70849, but they are expected for the galactic coordinates. We have to identify asap the contaminants.
Plan:
- Reduction (datacenter+optimized routines) -> almost done by AZu & DMe
- Contaminants identification -> TBD
- Update of all the expected positions of the RV for the epoch of observations -> ongoin, AZu

BLa: Which is the probability of detection?

AZu: few percents. But I considered a posterior distrubution that advantage edge-on orbits. It is very pessimistic for us.

RGr: all the observations were optimized to find the moment when the planet was in the apoastron 

BLa: I will check if there are other RV points for the targets

MJa: I can help with the reduction of other instruments data to exclude the background objects

